SDP-based bounds for graph partition via extended ADMM

We study two NP-complete graph partition problems, $k$-equipartition problems and graph partition problems with knapsack constraints (GPKC). We introduce tight SDP relaxations with nonnegativity constraints to get lower bounds, the SDP relaxations are solved by an extended alternating direction method of multipliers (ADMM). In this way, we obtain high quality lower bounds for $k$-equipartition on large instances up to $n =1000$ vertices within as few as five minutes and for GPKC problems up to $n=500$ vertices within as little as one hour. On the other hand, interior point methods fail to solve instances from $n=300$ due to memory requirements. We also design heuristics to generate upper bounds from the SDP solutions, giving us tighter upper bounds than other methods proposed in the literature with low computational expense.

==> admm_keq_rand_ub.csv <==
n,k,lb_dnn,NC2opt,gap_nc2opt,Hyperplane2opt,gap_hyp2opt,sa,gap_sa
100,2,86605.32415,88717,2.43827486442125,88910,2.66112490498657,88958,2.71654874927225
,4,132491.1448,136591,3.09443714611181,136458,2.99405307878356,137372,3.68391050388146
,5,142647.172,146915,2.991877048919,147276,3.24494901307963,147265,3.23723767899164
,10,165781.0059,169756,2.39773795461089,169786,2.41583411697709,177396,7.00622730387234
,20,181444.0279,183251,0.995884031518468,183460,1.11107106876567,183676,1.23011604505943
,25,185340.169,186715,0.741787928336251,186682,0.723982829647687,189530,2.26061680131521
200,2,362366.8733,369966,2.09708095853143,370311,2.19228833685996,371930,2.63907310646545
,4,550178.1363,564627,2.62621553760205,564831,2.66329443742383,570125,3.62552823966153
,5,590123.7556,605614,2.62491456292087,605316,2.57441668054076,622799,5.5370155988345
,10,677024.5917,692776,2.32656368662303,692994,2.3587634032467,711926,5.15511677535421
,20,730635.4291,742377,1.60703552446989,742386,1.608267328957,758429,3.8040272607963
,40,766592.4914,771494,0.639389069810545,771889,0.690915794169484,784773,2.37160014009497
900,2,7667181.824,7765356,1.28044669154307,7774223,1.39609544232976,8049595,4.98766280464304
,5,12326530.46,12550665,1.8183100323917,12551486,1.82497046293754,12909228,4.72718208818671
,10,13957505.42,14221471,1.89120886617574,14225896,1.92291223914137,14535127,4.138429917228
,20,14854713.5,15103466,1.67456948934087,15101121,1.65878325421759,15354017,3.36124624685626
,30,15197038.17,15411096,1.4085496634638,15409817,1.40013354983894,15622960,2.80266342188177
,50,15518811.79,15674587,1.0037830995565,15673142,0.994471819675319,15841316,2.078150146829
,100,15821635.34,15892607,0.44857347849859,15891366,0.440729788681883,16007565,1.1751608225348
,300,16068306.79,16073556,0.0326680966987,16073569,0.032749001302837,16118899,0.314857132498158
1000,2,9520746.692,9624982,1.09482282610865,9643410,1.28837907328288,9966328,4.68010884455532
,5,15287792.55,15556241,1.75596606980384,15567063,1.82675457615363,15976113,4.50241882697446
,10,17302696.39,17619665,1.83190297544139,17623783,1.85570273420257,17993155,3.99046827406072
,20,18404248.61,18699789,1.60582698192535,18703350,1.62517577510599,19000174,3.23797728789755
,40,19056214.07,19282129,1.18551843073413,19282815,1.18911830633103,19506580,2.36335469545866
,50,19211689.51,19402983,0.995714041185326,19405492,1.00877379836438,19606983,2.05756755434883
,100,19578435.97,19672071,0.478255924750465,19670328,0.469353272860034,19808050,1.17279046371139
,200,19800076.6,19826975,0.135849979489466,19826442,0.133158070711699,19911225,0.561353383855083


==> admm_keq_rand_ub_20_5s.csv <==
n,k,lb,NC2opt,gap_nc2opt,Hyperplane2opt,gap_hyp2opt,sa,gap_sa
100,2,14747.21043,16152,9.53,16152,9.53,16182,9.73
,4,23468.27668,26029,10.91,26088,11.16,26046,10.98
,5,25696.89661,28443,10.69,28465,10.77,28320,10.21
,10,31618.43372,34180,8.1,34196,8.15,34263,8.36
,20,36793.38607,38709,5.21,38712,5.21,38832,5.54
,25,38432.16368,39836,3.65,40009,4.1,39671,3.22
200,2,70566.71835,75667,7.23,75490,6.98,76591,8.54
,4,109373.1676,118849,8.66,118546,8.39,119244,9.02
,5,118429.9547,128529,8.53,128778,8.74,129850,9.64
,10,140350.6291,151485,7.93,152110,8.38,152101,8.37
,20,156812.3976,166711,6.31,167022,6.51,166371,6.1
,40,170920.8351,177531,3.87,177628,3.92,177696,3.96
900,2,1715987.611,1782307,3.86,1786114,4.09,1796268,4.68
,5,2782017.73,2932461,5.41,2938334,5.62,2969129,6.73
,10,3184081.522,3366215,5.72,3366617,5.73,3409458,7.08
,20,3430495.428,3613787,5.34,3615197,5.38,3674447,7.11
,30,3535568.528,3707785,4.87,3709718,4.93,3768366,6.58
,50,3644361.833,3792021,4.05,3794172,4.11,3862982,6
1000,2,2141688.491,2219733,3.64,2222627,3.78,2235931,4.4
,5,3465886.871,3643532,5.13,3653694,5.42,3692085,6.53
,10,3960838.714,4182733,5.6,4179458,5.52,4253642,7.39
,20,4260408.029,4482570,5.21,4483451,5.24,4593686,7.82
,40,4463023.577,4659444,4.4,4660450,4.42,4783289,7.18
,50,4516439.336,4699391,4.05,4699495,4.05,4825571,6.84


==> admm_keq_rand_ub_50_5s.csv <==
n,k,lb,NC2opt,gap_nc2opt,Hyperplane2opt,gap_hyp2opt,sa,gap_sa
100,2,47928.23129,50108,4.55,50108,4.55,50256,4.86
,4,74349.77792,77861,4.72,77904,4.78,77939,4.83
,5,80404.43181,84224,4.75,84334,4.89,84391,4.96
,10,94925.78418,98649,3.92,98344,3.6,98546,3.81
,20,105704.483,108081,2.25,108016,2.19,108028,2.2
,25,108816.5508,110550,1.59,110443,1.49,110397,1.45
200,2,209592.4004,216781,3.43,216884,3.48,217758,3.9
,4,320218.8717,333509,4.15,333828,4.25,334519,4.47
,5,344366.4606,358788,4.19,359029,4.26,359623,4.43
,10,398653.0504,414227,3.91,414248,3.91,412837,3.56
,20,434293.3784,447107,2.95,447410,3.02,446754,2.87
,40,462004.0853,468072,1.31,468126,1.33,467900,1.28
900,2,4644349.583,4729597,1.84,4739736,2.05,4751219,2.3
,5,7481538.623,7696505,2.87,7700566,2.93,7755369,3.66
,10,8499452.661,8754562,3,8755697,3.01,8862487,4.27
,20,9078072.186,9325687,2.73,9326356,2.73,9469542,4.31
,30,9308248.743,9535446,2.44,9536350,2.45,9672001,3.91
,50,9533366.094,9716248,1.92,9716489,1.92,9848828,3.31
1000,2,5760088,5870879,1.92,5871853,1.94,5899773,2.43
,5,9278976.84,9540363,2.82,9540969,2.82,9658512,4.09
,10,10534126.08,10840528,2.91,10845227,2.95,11041031,4.81
,20,11242920.84,11548172,2.72,11545943,2.70,11764487,4.64
,40,11684089.99,11934463,2.14,11934795,2.15,12122767,3.75
,50,11794006.69,12020096,1.92,12022058,1.93,12200503,3.45


==> armbruster_kequi.csv <==
graph,n,k,nc2opt,gap_nc2opt,hyperplane2opt,gap_hyp,Armbruster(36hourstimelimit)pbTable5.14,graphfilename
"\(U_{500,5}\)",500,2,2,0,4,100,2,U500.05
"\(U_{500,10}\)",500,2,26,0,30,15.38,26,U500.10
"\(U_{500,20}\)",500,2,178,0,179,0.56,178,U500.20
"\(U_{500,40}\)",500,2,412,0,412,0,412,U500.40
"\(U_{1000,5}\)",1000,2,1,0,3,200,1,U1000.05
"\(U_{1000,10}\)",1000,2,39,0,65,66.67,39,U1000.10
"\(U_{1000,20}\)",1000,2,242,9.01,303,36.49,222,U1000.20
"\(U_{1000,40}\)",1000,2,737,0,921,24.97,737,U1000.40
"\(G_{124,2.5}\)",124,2,13,0,13,0,13,G124.02
"\(G_{124,5}\)",124,2,63,0,64,1.59,63,G124.04
"\(G_{124,10}\)",124,2,178,0,179,0.56,178,G124.08
"\(G_{124,20}\)",124,2,449,0,449,0,449,G124.16
"\(G_{250,2.5}\)",250,2,30,3.45,30,3.45,29,G250.01
"\(G_{250,5}\)",250,2,116,1.75,117,2.63,114,G250.02
"\(G_{250,10}\)",250,2,362,1.4,362,1.4,357,G250.04
"\(G_{250,25}\)",250,2,831,0.36,832,0.48,828,G250.08
"\(G_{500,2.5}\)",500,2,52,6.12,52,6.12,49,G500.005
"\(G_{500,5}\)",500,2,226,3.67,237,8.72,218,G500.01
"\(G_{500,10}\)",500,2,638,1.92,654,4.47,626,G500.02
"\(G_{500,20}\)",500,2,1765,1.2,1779,2.01,1744,G500.04
"\(G_{1000,2.5}\)",1000,2,106,3.92,109,6.86,102,G1000.0025
"\(G_{1000,5}\)",1000,2,479,6.21,492,9.09,451,G1000.005
"\(G_{1000,10}\)",1000,2,1404,2.71,1431,4.68,1367,G1000.01
"\(G_{1000,20}\)",1000,2,3437,1.42,3450,1.8,3389,G1000.02
mesh.138.232,138,2,8,0,8,0,8,mesh.138.232
mesh.148.265,148,2,7,0,7,0,7,mesh.148.265
mesh.274.469,274,2,7,0,7,0,7,mesh.274.469
mesh.70.120,70,2,7,0,7,0,7,mesh.70.120
mesh.74.129,74,2,8,0,8,0,8,mesh.74.129

